What do we know about Hugging Face? A systematic literature review and quantitative validation of qualitative claims

Background: Collaborative Software Package Registries (SPRs) are an integral part of the software supply chain. Much engineering work synthesizes SPR package into applications. Prior research has examined SPRs for traditional software, such as NPM (JavaScript) and PyPI (Python). Pre-Trained Model (PTM) Registries are an emerging class of SPR of increasing importance, because they support the deep learning supply chain. Aims: Recent empirical research has examined PTM registries in ways such as vulnerabilities, reuse processes, and evolution. However, no existing research synthesizes them to provide a systematic understanding of the current knowledge. Some of the existing research includes qualitative claims lacking quantitative analysis. Our research fills these gaps by providing a knowledge synthesis and quantitative analyses. Methods: We first conduct a systematic literature review (SLR). We then observe that some of the claims are qualitative. We identify quantifiable metrics associated with those claims, and measure in order to substantiate these claims. Results: From our SLR, we identify 12 claims about PTM reuse on the HuggingFace platform, 4 of which lack quantitative validation. We successfully test 3 of these claims through a quantitative analysis, and directly compare one with traditional software. Our findings corroborate qualitative claims with quantitative measurements. Our findings are: (1) PTMs have a much higher turnover rate than traditional software, indicating a dynamic and rapidly evolving reuse environment within the PTM ecosystem; and (2) There is a strong correlation between documentation quality and PTM popularity. Conclusions: We confirm qualitative research claims with concrete metrics, supporting prior qualitative and case study research. Our measures show further dynamics of PTM reuse, inspiring research infrastructure and new measures.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 2.02.  Documentation update.
	       Changes in TOG templates
	       Corrected typo in ACM/IMS journals

Version 2.01   \acmPrice now produces a warning.

Version 2.00   ACM switches to electronic only version.
	       We do not print article tabs anymore.
	       New copyright wording.
	       Deleted \acmPrice.

Version 1.93   Added PACMSE

Version 1.92   Documentation update
	       Emergency change: changed order of hyperref and hyperxmp
	       due to changes in the undelying packages

Version 1.91   Minor changes in ACMCP format

Version 1.90a  Changes in the sample keywords and concepts

Version 1.90   Journal ISSN updated

Version 1.89a  Added version info to .bst

Version 1.89   Bug fixes
	       Redesign of ACMCP
	       New positioning of badges
	       New journals: PACMMOD, TOPML

Version 1.88   New ISSNs
	       Documentation updates
	       New journal:  PACMNET

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> archive/Metareview.txt <==
-------------------------  METAREVIEW  ------------------------
I have gone through the article, the article has several strengths and possible weaknesses that are given below:
Strengths:

Well structured
The research questions are relevant.
Interesting and new research domain

Weaknesses:
The possible weaknesses need to be addressed:
The article provides empirical research that examines PTM registries from various angles, such as vulnerabilities, reuse processes, and evolution. It synthesizes them to provide a systematic understanding of the current knowledge. The motivation of the study needs to be discussed in detail as to how this study is different from the existing related studies.
The SLR protocols should be discussed briefly and must provide the details of the following:
How the selection criteria have been articulated in the SLR process?
The quality criteria should be discussed, and how this helps to get the quality studies to be included.
The definition of the metric and its need in the study's objectives are not discussed.
The research and practical impactions of the study need to be discussed.
A complete manuscript proofreading is required to remove typos and grammatical errors, such as "Sections 5.4.1 and 5.4.2 both mentioned the metric 2."

==> archive/Review1.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 10
TITLE: What do we know about Hugging Face? A systematic literature review and quantitative validation of qualitative claims
AUTHORS: Jason Jones, Wenxin Jiang, Nicholas Synovic, George Thiruvathukal and James Davis
----------- Overall evaluation -----------
The manuscript provides empirical research that examines PTM registries from various angles, such as vulnerabilities, reuse processes, and evolution and synthesizes them to provide a systematic understanding of the current knowledge. The motivation of the study needs to be discussed in detail as to how this study is different from the existing related studies.
The use of a systematic Literature Review (SLR) is used to achieve the objectives, as it ensures a broad spectrum of sources, encompassing both academic research and grey literature. This approach not only enriches the findings by including diverse perspectives but also enhances the relevance of the study to real-world practices. The structured methodology for literature collection and selection adds rigor to the research process.
The SLR process has not been discussed in a systematic manner. I have some important queries related to SLR, given below:
How the selection criteria have been articulated in the SLR process?
The quality criteria should be discussed, and how this helps to get the quality studies to be included in the study.
The definition of the metric and its need in the objectives of the study are not discussed.
The research and practical impactions of the study need to be discussed.
A complete proofreading of the manuscript is required to remove the typo and grammatical errors, such as "Sections 5.4.1 and 5.4.2 both mentioned the metric 2."
A huge number of references have been cited. My suggestion is to remove the unnecessary references in the study.

==> archive/Review2.txt <==
----------------------- REVIEW 2 ---------------------
SUBMISSION: 10
TITLE: What do we know about Hugging Face? A systematic literature review and quantitative validation of qualitative claims
AUTHORS: Jason Jones, Wenxin Jiang, Nicholas Synovic, George Thiruvathukal and James Davis
----------- Overall evaluation -----------
The submission provides a detailed examination of PTM registries, specifically focusing on the Hugging Face platform. The paper is structured around a systematic literature review to synthesize existing qualitative claims about PTM reuse and subsequent quantitative validation of these claims.
The primary contribution of this research is the consolidation and validation of qualitative insights regarding PTM reuse on Hugging Face. The authors identify 12 claims from the literature, focusing on various aspects such as design trends, documentation, and selection considerations. They then translate these claims into quantifiable metrics and measure them to provide a robust validation.
The paper is, from a first glance, within the scope of an empirical software engineering conference. It addresses aspects such as software reuse, empirical methods, software repositories, implications for practice and research, and emerging trends in the field. I am still not completely sold on it, though, as a study focusing on model registries and model selection looks to me to be more relevant to the AI/ML/DL communities. I will not use this against the submission, but perhaps the authors can find better words to align the object of study better in terms of relevance for the SE community. I will write the rest of the review assuming that the paper is in scope.
The research is well motivated, as understanding PTM reuse practices is important for optimizing and securing the process, especially given the rapid growth and evolution of the Hugging Face platform.
The authors address a clear gap in the existing literature by moving beyond qualitative claims to provide quantitative evidence, which is a significant advancement in the field.
The research questions are well-justified and relevant. They focus on identifying and validating qualitative claims about PTM reuse, which is crucial for advancing our understanding of how these models are adopted and utilized in practice. This is particularly relevant given the increasing reliance on PTMs in the development of AI systems.
The research design is sound. The authors employ a systematic literature review to gather existing qualitative claims and then develop quantifiable metrics to validate these claims. This two-pronged approach ensures that the study is comprehensive and grounded in both existing literature and empirical data.
I find the data analysis to be robust, using multiple datasets and metrics to measure the identified claims. The authors then develop quantifiable metrics to evaluate the claims, drawing from practices used in traditional software engineering when applicable.
The discussions are well-centered around the results, providing clear implications for both practice and research. The authors highlight the dynamic nature of the PTM ecosystem on Hugging Face, the importance of documentation quality, and the evolving preferences in PTM reuse. These insights are valuable for researchers and practitioners looking to understand and improve the reuse of PTMs.
Strengths:

Well-justified and relevant research questions.
Sound development of quantifiable metrics for validation.
Multiple, credible datasets for data analysis.
Clear and relevant implications for both practice and research.

Weaknesses:

Limited generalizability due to focusing on a single PTM registry (Hugging Face), though it is the most popular and feature-rich platform
The correlation between documentation quality and model popularity, while significant, may benefit from further investigation to establish causation.
Some claims, particularly those related to deep learning-specific attributes, remain unquantified, suggesting areas for future research.

==> archive/Review3.txt <==
----------------------- REVIEW 3 ---------------------
SUBMISSION: 10
TITLE: What do we know about Hugging Face? A systematic literature review and quantitative validation of qualitative claims
AUTHORS: Jason Jones, Wenxin Jiang, Nicholas Synovic, George Thiruvathukal and James Davis
----------- Overall evaluation -----------
The paper reviews qualitative claims about the pre-trained model (PTM) registry HuggingFace from the literature. 3 of for claims that lack quantitative support were tested 4 in a quantitative analysis. One finding is that in contrast to traditional software package registries, where popular packages remain popular over time and alternatives remain less attention, popularity of PTMs is significantly more dynamic. A second finding is that popularity of PTMs seems to be coupled to documentation quality.
Strong points
The paper is well written and the main contributions are highlighted clearly.
Well designed methodology including a pre-study to define the scope of the literature. review. The main findings are supported by quantitative analysis using established measures.


Weak points
The number of papers included in the literature (18) is relatively low but sufficient for the scope of the paper.
Possible implications of the results could be discussed more.


The paper follows a clear research design. Analyses were performed in a rigor manner. Results were adequately discussed in context.
The paper sheds light on specific claims made about HuggingFace. The results show that certain assumptions that result from experiences with traditional software package registries do not apply to the usage of PTMs. The applied methodology is reasonable and described in a comprehensive way such that the results can easily reproduced and validated.
What is a bit missing is a more extensive discussion on how the findings can be used to improve platforms and tools for PTM re-use.
Data availability statement refers to a GitHub repository with data and software.
